An Empirical Estimation of the Galaxy Radio Number Counts model at 3~GHz and the Effect of Gravitational Lensing

We analyzed the evolution of 3GHz luminosity function of radio selected galaxies through cosmic time, up to about 1 Gyr after Big Bang, with making use of the VLA-COSMOS3GHz large project. We estimated the luminosity function for SFGs and AGNs in the VLA-COSMOS field respectively with two independent methods, the non-parametric C-method for accuracy to avoid the effect of cosmic variance and parametric MCMC method assuming pure luminosity evolution. We obtained pure luminosity evolution parameter as L*=(1+z)(3.36-0.31)z for SFG and L* = (1+z)(2.91-0.99)z for AGN. The resultant model agreed well with observed number counts down to sub-muJy level. Additionally, we compared the model with cosmic star formation rate density history with multiple observations in various wavelength and confirmed that our result is consistent with literature up to z=3. We further analyzed the statistical effect of gravitational lensing due to the dark matter halos and found that the effect is maximized at S_3GHz = 100muJy with about 1% contribution for SFG and less than 0.5% for AGN for the flux range considered in this study. In order to evaluate the effect of lensing magnification on parameter estimation in the SKA observations, we performed Fisher analysis and find that while the bias is limited, there is a distinguishable effect on SFG LF evolution parameter with SKA I MID wide survey, and all-sky and wide survey for AGN LF evolution parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
